Low-order preconditioning of the Stokes equations

A well-known strategy for building effective preconditioners for higher-order discretizations of some PDEs, such as Poisson's equation, is to leverage effective preconditioners for their low-order analogs. In this work, we show that high-quality preconditioners can also be derived for the Taylor-Hood discretization of the Stokes equations in much the same manner. In particular, we investigate the use of geometric multigrid based on the $\boldsymbol{ \mathbb{Q}}_1iso\boldsymbol{ \mathbb{Q}}_2/ \mathbb{Q}_1$ discretization of the Stokes operator as a preconditioner for the $\boldsymbol{ \mathbb{Q}}_2/\mathbb{Q}_1$ discretization of the Stokes system. We utilize local Fourier analysis to optimize the damping parameters for Vanka and Braess-Sarazin relaxation schemes and to achieve robust convergence. These results are then verified and compared against the measured multigrid performance. While geometric multigrid can be applied directly to the $\boldsymbol{ \mathbb{Q}}_2/\mathbb{Q}_1$ system, our ultimate motivation is to apply algebraic multigrid within solvers for $\boldsymbol{ \mathbb{Q}}_2/\mathbb{Q}_1$ systems via the $\boldsymbol{ \mathbb{Q}}_1iso\boldsymbol{ \mathbb{Q}}_2/ \mathbb{Q}_1$ discretization, which will be considered in a companion paper.

==> figs/multilevel.tikz <==
%\usepackage{amsfonts,amsmath,bm}
%\newcommand{\qtwoqone}{$\boldsymbol{ \mathbb{Q}}_2/\mathbb{Q}_1$}
%\newcommand{\isoqtwoqone}{$\boldsymbol{ \mathbb{Q}}_1iso\boldsymbol{ \mathbb{Q}}_2/ \mathbb{Q}_1$}
\definecolor{tab-blue}{HTML}{1f77b4}
\definecolor{tab-orange}{HTML}{ff7f0e}
\definecolor{tab-green}{HTML}{2ca02c}
\definecolor{tab-red}{HTML}{d62728}
\definecolor{tab-purple}{HTML}{9467bd}
\definecolor{tab-brown}{HTML}{8c564b}
\definecolor{tab-pink}{HTML}{e377c2}
\definecolor{tab-gray}{HTML}{7f7f7f}
\definecolor{tab-olive}{HTML}{bcbd22}
\definecolor{tab-cyan}{HTML}{17becf}

\begin{tikzpicture}[x=70pt,y=70pt]
  \begin{scope}[shift={(20pt, -50pt)}]
  \coordinate (q2a) at (0,5);
  \coordinate (q2b) at (1,5);
  \coordinate (q1a) at (0,4);
  \coordinate (q1b) at (1,4);
  \coordinate (q1c) at (0.5,3);
  \coordinate (q1d) at (0.25,3);
  \coordinate (q1e) at (0.5,2);
  \coordinate (q1f) at (0.75,3);

  \def\points{(q2a), (q2b), (q1a), (q1b), (q1d), (q1f)}
  \def\cpoints{(q1c), (q1e)}

  \draw[tab-gray!50,thin] ([xshift=-40pt]q2a) node[black,anchor=east] {\qtwoqone}                     -- ([xshift=40pt]q2b) node[black, anchor=west] {level $\ell=0$};
  \draw[tab-gray!50,thin] ([xshift=-40pt]q1a) node[black,anchor=east] {$h$ \isoqtwoqone}                        -- ([xshift=40pt]q1b) node[black, anchor=west] {level $\ell=1$};
  \draw[tab-gray!50,thin] ([xshift=-40pt]q1a|-q1d) node[black,anchor=east] {$2h$ \isoqtwoqone} -- ([xshift=40pt]q1b|-q1d) node[black, anchor=west] {level $\ell=2$};
  \draw[tab-gray!50,thin] ([xshift=-40pt]q1a|-q1e) node[black,anchor=east] {$4h$ \isoqtwoqone} -- ([xshift=40pt]q1b|-q1e) node[black, anchor=west] {level $\ell=3$};

  \def\h{2pt};
  \draw[ultra thick, shorten >=\h, ->, >=latex] (q2a) -- (q1a);
  \draw[ultra thick, shorten >=\h, ->, >=latex] (q2b) -- (q1b);

  \draw[tab-blue, ultra thick, shorten >=\h, ->, >=latex] (q1a) -- (q1c);
  \draw[tab-blue, ultra thick, shorten >=\h, ->, >=latex] (q1c) -- (q1b);

  \draw[tab-green, ultra thick, shorten >=\h, ->, >=latex] (q1a) -- (q1d);
  \draw[tab-green, ultra thick, shorten >=\h, ->, >=latex] (q1d) -- (q1e);
  \draw[tab-green, ultra thick, shorten >=\h, ->, >=latex] (q1e) -- (q1f);
  \draw[tab-green, ultra thick, shorten >=\h, ->, >=latex] (q1f) -- (q1b);

  \foreach \p in \points {
    \draw[draw=black!50,fill=tab-gray] \p circle (2pt);
  }
  \foreach \p in \cpoints {
    \draw[draw=black!50,fill=tab-red] \p circle (2pt);
  }

  \draw[|-|,tab-blue] ([xshift=100pt]q1b) --node[midway,fill=white,rotate=90] {two-level} ([xshift=100pt]q1b|-q1d);
  \draw[|-|,tab-green] ([xshift=110pt]q1b) --node[midway,fill=white,rotate=90] {three-level} ([xshift=110pt]q1b|-q1e);

  \draw[thick, tab-gray, shorten >=\h, ->, >=latex] (q2a) -- node[midway,fill=white] {$\gamma=0$} (q2b);
  \draw[thick, tab-gray, shorten >=\h, ->, >=latex] (q1a) -- node[midway,fill=white] {$G^{\gamma}\equiv 0$} (q1b);

  \end{scope}
  \begin{scope}[shift={(240pt, -50pt)}]
  \coordinate (q2a) at (0,5);
  \coordinate (q2b) at (2,5);
  \coordinate (q1a) at (0,4);
  \coordinate (q1b) at (2,4);
  \coordinate (q1a1) at (1,4);
  \coordinate (q1c) at (0.5,3);
  \coordinate (q1c1) at (1.5,3);

  \def\points{(q2a), (q2b), (q1a), (q1b), (q1a1)}
  \def\cpoints{(q1c), (q1c1)}

  \def\h{2pt};
  \draw[ultra thick, shorten >=\h, ->, >=latex] (q2a) -- (q1a);
  \draw[ultra thick, shorten >=\h, ->, >=latex] (q2b) -- (q1b);

  \draw[tab-blue, ultra thick, shorten >=\h, ->, >=latex] (q1a) -- (q1c);
  \draw[tab-blue, ultra thick, shorten >=\h, ->, >=latex] (q1c) -- (q1a1) node[anchor=south,tab-gray] {$\gamma=2$};
  \draw[tab-blue, ultra thick, shorten >=\h, ->, >=latex] (q1a1) -- (q1c1);
  \draw[tab-blue, ultra thick, shorten >=\h, ->, >=latex] (q1c1) -- (q1b);

  \foreach \p in \points {
    \draw[draw=black!50,fill=tab-gray] \p circle (2pt);
  }
  \foreach \p in \cpoints {
    \draw[draw=black!50,fill=tab-red] \p circle (2pt);
  }
  \end{scope}
  % set a helper box
  %\draw[red!50] (0,0) rectangle (230pt, 330.0pt);
\end{tikzpicture}

